PBP: Path-based Trajectory Prediction for Autonomous Driving

Trajectory prediction plays a crucial role in the autonomous driving stack by enabling autonomous vehicles to anticipate the motion of surrounding agents. Goal-based prediction models have gained traction in recent years for addressing the multimodal nature of future trajectories. Goal-based prediction models simplify multimodal prediction by first predicting 2D goal locations of agents and then predicting trajectories conditioned on each goal. However, a single 2D goal location serves as a weak inductive bias for predicting the whole trajectory, often leading to poor map compliance, i.e., part of the trajectory going off-road or breaking traffic rules. In this paper, we improve upon goal-based prediction by proposing the Path-based prediction (PBP) approach. PBP predicts a discrete probability distribution over reference paths in the HD map using the path features and predicts trajectories in the path-relative Frenet frame. We applied the PBP trajectory decoder on top of the HiVT scene encoder and report results on the Argoverse dataset. Our experiments show that PBP achieves competitive performance on the standard trajectory prediction metrics, while significantly outperforming state-of-the-art baselines in terms of map compliance.

==> notes.txt <==
# Overleaf project
https://www.overleaf.com/project/633b66be2c25f374c9fc9dab

# Appendix project
https://www.overleaf.com/project/646be56fc9e4ab6148d1b6bf

# Rebutal project
https://www.overleaf.com/project/63d2c2b34e0ecf1da5c07e2e

# Model architecture figure
https://docs.google.com/presentation/d/1zpl5n5ZwcnQAYUFl2fid1Xu9t7dKEV1BYu9ZYOavjls/edit#slide=id.p

# Qualitative example figures
https://drive.google.com/drive/folders/1hR4ePMz1srx49pf7mZei-f9AgxFWJDPS?usp=share_link
https://drive.google.com/drive/folders/1WCTJmu602r3tBgtf6ymxybJGcvel567G?usp=share_link

# PINs
    Sepideh: 371648
    Nachiket: 239240
    Akshay: 372414
    Titas: 372240
    Yunming: 371640
    Balaram: 371635
    Adwait: 371638
    Henggang: 233138

# Experiments

## Code
https://gitlab.ci.motional.com/sepideh.afshar/hivt-frenet-experiment/-/tree/kmeans-nms?ref_type=heads

## Environment
conda activate /home_shared/nachiket.deo/.conda/envs/HiVT-Frenet

## Checkpoint
/data/exp/nachiket.deo/hivt-frenet-lr-epoch-experiments/hivt-frenet-target-agent-only-av1/checkpoints/epoch=63-step=41151.ckpt

## Evaluation command
python eval_forecasting.py --root /data/exp/henggangcui/datasets/argoverse1 --default_root_dir /data/exp/henggangcui/pbp --dataset_type av1 --ckpt_path '/data/exp/nachiket.deo/hivt-frenet-lr-epoch-experiments/hivt-frenet-target-agent-only-av1/checkpoints/epoch=63-step=41151.ckpt'

## Test command
python test.py --root /data/exp/henggangcui/datasets/argoverse1 --default_root_dir /data/exp/henggangcui/pbp --dataset_type av1 --ckpt_path_forecast '/data/exp/nachiket.deo/hivt-frenet-lr-epoch-experiments/hivt-frenet-target-agent-only-av1/checkpoints/epoch=63-step=41151.ckpt'

## Ablation study branches and checkpoints
kmeans-nms, /data/exp/nachiket.deo/hivt-frenet-lr-epoch-experiments/hivt-frenet-target-agent-only-av1/checkpoints/epoch=63-step=41151.ckpt
ablations-anchor-based, /data/exp/nachiket.deo/pathteller-ablations/av1-hivt-64/anchor-based/lightning_logs/version_86578/checkpoints/epoch=60-step=392595.ckpt
    TypeError: __init__() missing 1 required positional argument: 'top_k'
ablations-goal-based, /data/exp/nachiket.deo/pathteller-ablations/av1-hivt-64/goal-based/lightning_logs/version_86577/checkpoints/epoch=54-step=35364.ckpt
ablations-no-frenet, /data/exp/nachiket.deo/pathteller-ablations/av1-hivt-64/no-frenet/lightning_logs/version_86353/checkpoints/epoch=61-step=39865.ckpt

